Structures and properties of fan-shaped jets: H$\alpha$ dark blobs and transparent regions

We investigated three fan-shaped jets observed above sunspot light bridges or nearby sunspot regions. The study aimed to explore the dynamics and physical properties of jets' features that appear as blob-like structures at the tips of the jets, which we call `dark blobs'. A transparent region is observed beneath the dark blobs, creating a visible gap between the dark blobs and the trailing body of the jets. These phenomena were studied in chromospheric and transition region imaging and spectral high-resolution co-observations from the Visible Imaging Spectrometer of the Goode Solar Telescope at the Big Bear Solar Observatory and the Interface Region Imaging Spectrograph (IRIS), together with data from the Atmospheric Imaging Assembly (AIA) on board the Solar Dynamics Observatory. We analyzed the jets' morphology and fine structure. We obtained the spatial scale and the dynamics of the dark blobs that are seen mostly in the wings of the H$\alpha$ line and have a cross-section of about $0.2^{\prime\prime}-0.3^{\prime\prime}$. The dark blobs and the transparent regions are seen bright (in emission) in the IRIS slit-jaw 1330 $\unicode{0x212B}$, 1400 $\unicode{0x212B}$, and AIA 304 $\unicode{0x212B}$ images. The IRIS Si IV 1394 $\unicode{0x212B}$ spectrum of the brightenings showed blue-shifted emission of about $16$ km s$^{-1}$ with non-thermal velocities of up to $40$ km s$^{-1}$. We also estimated the electron density of the blue-shifted brightenings to be $10^{12.1\pm0.2}$ cm$^{-3}$. Our findings likely suggest that we detect the observational signatures of shock waves that generate and/or contribute to the evolution of fan-shaped jets.

==> answer_to_referee.txt <==
We would like to thank the referee very much for their helpful comments and suggestions. All changes are included in boldface text in the manuscript. Detailed answers and changes are given below. 

Surge: Referee Report
Major comments: 

1. The authors propose that these features represent shock-related structures along the jet threads. While they present Doppler velocity information and time-sequenced images to support this, a more direct kinematic diagnosis would strengthen the interpretation. For example, constructing a time–distance diagram along the jet axis could help reveal changes in velocity structure, such as potential deceleration indicative of shock formation. If such analysis is not feasible due to factors like limited time cadence, projection effects, or signal-to-noise issues, it would be helpful to briefly acknowledge these limitations in the manuscript.

>>> Thank you very much for the suggestion. The time cadence of our observations is not sufficient to capture the vertical variations of the dark blobs. We believe that this point is a weakness of our study and data; however, we could not find a better dataset that captures both the jets in the IRIS and the Big Bear data. We should note that the diagonal pattern in the Mg II k line shown in Figure 4(c) seems to support the shock propagating along the jets scenario. We discussed the limitations in Section 3.1.



2. The derived electron density (Ne ≈ 10¹² cm⁻³) from the O IV/Si IV intensity ratio is quite high. However, the physical meaning of this value is not explicitly discussed. The applicable density sensitivity range of this diagnostic should be clarified, especially given known limitations in the high-density regime.

>>> The derived electron density is similar to the upper range of the electron density N_e measured in a surge using the ratio of IRIS O IV 1400 A and 1401 A lines (see Nobrega-Siverio et al., 2021) or in spicules of the order of 1e12 cm⁻³ (Sterling, 2000). However, it is higher than the density at the chromosphere-transition-region boundary, which is around 1e10 cm⁻³ (Vernaza 1981; Kontar et al., 2008). We added a brief discussion and interpretation of this high density in the jets in terms of compression and/or abrupt ionization at the shock front (see the discussion section).

3. Unlike JET2 and JET3, JET1 does not originate from a light bridge. Based on inspection of HMI continuum images, the jet appears to originate from a small pore located between a small sunspot (within the current FOV) and a larger sunspot outside the FOV. Furthermore, HMI magnetograms show that this pore corresponds to a positive magnetic patch flanked by weak, thin strands of negative magnetic field. This context is important to understand the triggering conditions and should be explained clearly, ideally with a supporting magnetogram figure. In addition, the paragraph on page 3, right column, fourth paragraph, refers to this region as being along a light bridge. Since no light bridge is present there, the authors are encouraged to carefully review the observations and revise the description. 

>>> Thank you for your careful reading of the paper. We have revised the description that previously contained incorrect expressions. As shown in the attached image (fov_b.pdf), we carefully examined the HMI magnetograms. The magnetic configuration of JET1 shows a strong positive polarity emerging between regions of weak negative polarity, which may resemble a light bridge structure. While the magnetic configurations of the fan-shaped jets are generally interesting and important, we believe that a detailed discussion of their magnetic topology may distract from the focus of our paper: blobs formation mechanism at the top of fan-shaped jets. We believe the jets' origin is beyond this study's scope. Therefore, we politely suggest omitting discussion on the origin of the jets from the text. 
attachment: fov_b.pdf

4. The bright structures in IRIS SJI near JET1 coincide with prominent jet-like features seen in AIA 304Å, which is not visible in Hα. These may not be directly related to the Hα jet body, and clarification is needed to avoid confusion between different jet events occurring in proximity. 

>>> The western side of the jet, showing the "IRIS" brightening in Figure~\ref{fig:2022_case_study} (e) and (f), may not be related to the front of the jet. In addition, the viewing angle of the structures is not simple, so we do not investigate it further. We also mentioned this in the text. 

5. The spatial coincidence between AIA 304Å brightenings and Hα dark blobs/TrRs in JET2 and JET3 is emphasized, but the intensity levels of the plotted contours are not indicated. Given the small FOV and subtle brightenings, this information is essential for evaluating the significance of the spatial correlation. 

>>> We added a color bar beside the figures. The value is higher than 100DN, which may not be negligible compared to the ambient signal. 

